Supervised Fine-Tuning LLMs to Behave as Pedagogical Agents in Programming Education

Large language models (LLMs) are increasingly being explored in higher education, yet their effectiveness as teaching agents remains underexamined. In this paper, we present the development of GuideLM, a fine-tuned LLM designed for programming education. GuideLM has been integrated into the Debugging C Compiler (DCC), an educational C compiler that leverages LLMs to generate pedagogically sound error explanations. Previously, DCC relied on off-the-shelf OpenAI models, which, while accurate, often over-assisted students by directly providing solutions despite contrary prompting. To address this, we employed supervised fine-tuning (SFT) on a dataset of 528 student-question/teacher-answer pairs, creating two models: GuideLM and GuideLM-mini, fine-tuned on ChatGPT-4o and 4o-mini, respectively. We conducted an expert analysis of 400 responses per model, comparing their pedagogical effectiveness against base OpenAI models. Our evaluation, grounded in constructivism and cognitive load theory, assessed factors such as conceptual scaffolding, clarity, and Socratic guidance. Results indicate that GuideLM and GuideLM-mini improve pedagogical performance, with an 8% increase in Socratic guidance and a 58% improvement in economy of words compared to GPT-4o. However, this refinement comes at the cost of a slight reduction in general accuracy. While further work is needed, our findings suggest that fine-tuning LLMs with targeted datasets is a promising approach for developing models better suited to educational contexts.

==> data/Categorised_RUNTIME.csv <==
,Model,Category,Average Acceptance
0,4o,Explanation Conceptually Accurate,95.07042253521126
1,4o,Inaccuracy Present,8.450704225352112
2,4o,Suggestions Correct,91.54929577464789
3,4o,Relevant to the Error,95.77464788732394
4,4o,Relevant to the Novice,97.1830985915493
5,4o,Complete Explanation,88.73239436619718
6,4o,Overhelpful,18.30985915492958
7,4o,Economy of words,0.0
8,4o,Socratic Guidance,3.5211267605633805
9,4o FT,Explanation Conceptually Accurate,76.76056338028168
10,4o FT,Inaccuracy Present,33.80281690140845
11,4o FT,Suggestions Correct,69.71830985915493
12,4o FT,Relevant to the Error,80.28169014084507
13,4o FT,Relevant to the Novice,83.09859154929578
14,4o FT,Complete Explanation,54.929577464788736
15,4o FT,Overhelpful,5.633802816901409
16,4o FT,Economy of words,58.45070422535211
17,4o FT,Socratic Guidance,14.084507042253522
18,4o mini,Explanation Conceptually Accurate,95.77464788732394
19,4o mini,Inaccuracy Present,5.633802816901409
20,4o mini,Suggestions Correct,92.25352112676056
21,4o mini,Relevant to the Error,97.1830985915493
22,4o mini,Relevant to the Novice,97.1830985915493
23,4o mini,Complete Explanation,88.73239436619718
24,4o mini,Overhelpful,18.30985915492958
25,4o mini,Economy of words,0.7042253521126761
26,4o mini,Socratic Guidance,3.5211267605633805
27,4o mini FT,Explanation Conceptually Accurate,76.05633802816901
28,4o mini FT,Inaccuracy Present,35.91549295774648
29,4o mini FT,Suggestions Correct,60.56338028169014
30,4o mini FT,Relevant to the Error,78.16901408450704
31,4o mini FT,Relevant to the Novice,79.5774647887324
32,4o mini FT,Complete Explanation,42.95774647887324
33,4o mini FT,Overhelpful,2.112676056338028
34,4o mini FT,Economy of words,59.859154929577464
35,4o mini FT,Socratic Guidance,28.87323943661972


==> data/Rankings_COMPILETIME.csv <==
,Model,Rank,Sum
0,4o,First,29
1,4o,Second,46
2,4o,Third,48
3,4o,Fourth,21
4,4o,Unranked,0
5,4o FT,First,63
6,4o FT,Second,36
7,4o FT,Third,18
8,4o FT,Fourth,22
9,4o FT,Unranked,5
10,4o mini,First,9
11,4o mini,Second,38
12,4o mini,Third,53
13,4o mini,Fourth,44
14,4o mini,Unranked,0
15,4o mini FT,First,52
16,4o mini FT,Second,30
17,4o mini FT,Third,16
18,4o mini FT,Fourth,41
19,4o mini FT,Unranked,5


==> data/Rankings_RUNTIME.csv <==
,Model,Rank,Sum
0,4o,First,36
1,4o,Second,44
2,4o,Third,41
3,4o,Fourth,18
4,4o,Unranked,2
5,4o FT,First,46
6,4o FT,Second,22
7,4o FT,Third,25
8,4o FT,Fourth,41
9,4o FT,Unranked,7
10,4o mini,First,22
11,4o mini,Second,55
12,4o mini,Third,42
13,4o mini,Fourth,20
14,4o mini,Unranked,2
15,4o mini FT,First,34
16,4o mini FT,Second,18
17,4o mini FT,Third,24
18,4o mini FT,Fourth,54
19,4o mini FT,Unranked,11


==> data/ct_categories.csv <==
,Model,Category,Average Acceptance
0,4o,Explanation Conceptually Accurate,99.3103448275862
1,4o,Inaccuracy Present,2.0689655172413794
2,4o,Suggestions Correct,98.62068965517241
3,4o,Relevant to the Error,99.3103448275862
4,4o,Relevant to the Novice,98.62068965517241
5,4o,Complete Explanation,95.86206896551724
6,4o,Overhelpful,25.517241379310345
7,4o,Economy of words,2.0689655172413794
8,4o,Socratic Guidance,4.137931034482759
9,4o FT,Explanation Conceptually Accurate,90.3448275862069
10,4o FT,Inaccuracy Present,21.379310344827587
11,4o FT,Suggestions Correct,87.58620689655172
12,4o FT,Relevant to the Error,91.0344827586207
13,4o FT,Relevant to the Novice,87.58620689655172
14,4o FT,Complete Explanation,77.93103448275862
15,4o FT,Overhelpful,20.689655172413794
16,4o FT,Economy of words,59.310344827586206
17,4o FT,Socratic Guidance,9.655172413793103
18,4o mini,Explanation Conceptually Accurate,99.3103448275862
19,4o mini,Inaccuracy Present,2.7586206896551726
20,4o mini,Suggestions Correct,97.93103448275862
21,4o mini,Relevant to the Error,99.3103448275862
22,4o mini,Relevant to the Novice,97.93103448275862
23,4o mini,Complete Explanation,95.86206896551724
24,4o mini,Overhelpful,41.37931034482759
25,4o mini,Economy of words,1.3793103448275863
26,4o mini,Socratic Guidance,1.3793103448275863
27,4o mini FT,Explanation Conceptually Accurate,85.51724137931035
28,4o mini FT,Inaccuracy Present,31.03448275862069
29,4o mini FT,Suggestions Correct,77.93103448275862
30,4o mini FT,Relevant to the Error,88.96551724137932
31,4o mini FT,Relevant to the Novice,84.82758620689656
32,4o mini FT,Complete Explanation,67.58620689655173
33,4o mini FT,Overhelpful,9.655172413793103
34,4o mini FT,Economy of words,57.931034482758626
35,4o mini FT,Socratic Guidance,11.724137931034482

